Wild refitting for black box prediction

We describe and analyze a computionally efficient refitting procedure for computing high-probability upper bounds on the instance-wise mean-squared prediction error of penalized nonparametric estimates based on least-squares minimization. Requiring only a single dataset and black box access to the prediction method, it consists of three steps: computing suitable residuals, symmetrizing and scaling them with a pre-factor $\rho$, and using them to define and solve a modified prediction problem recentered at the current estimate. We refer to it as wild refitting, since it uses Rademacher residual symmetrization as in a wild bootstrap variant. Under relatively mild conditions allowing for noise heterogeneity, we establish a high probability guarantee on its performance, showing that the wild refit with a suitably chosen wild noise scale $\rho$ gives an upper bound on prediction error. This theoretical analysis provides guidance into the design of such procedures, including how the residuals should be formed, the amount of noise rescaling in the wild sub-problem needed for upper bounds, and the local stability properties of the block-box procedure. We illustrate the applicability of this procedure to various problems, including non-rigid structure-from-motion recovery with structured matrix penalties; plug-and-play image restoration with deep neural network priors; and randomized sketching with kernel methods.

==> abs.txt <==


We describe and analyze a computionally efficient refitting procedure
for computing high-probability upper bounds on the instance-wise
mean-squared prediction error of penalized nonparametric estimates
based on least-squares minimization. Requiring only a single dataset
and black box access to the prediction method, it consists of three
steps: computing suitable residuals, symmetrizing and scaling them
with a pre-factor $\rho$, and using them to define and solve a
modified prediction problem recentered at the current estimate.  We
refer to it as wild refitting, since it uses Rademacher residual
symmetrization as in a wild bootstrap variant.  Under relatively mild
conditions allowing for noise heterogeneity, we establish a high
probability guarantee on its performance, showing that the wild refit
with a suitably chosen wild noise scale $\rho$ gives an upper bound on
prediction error. This theoretical analysis provides guidance into the
design of such procedures, including how the residuals should be
formed, the amount of noise rescaling in the wild sub-problem needed
for upper bounds, and the local stability properties of the block-box
procedure.  We illustrate the applicability of this procedure to
various problems, including non-rigid structure-from-motion recovery
with structured matrix penalties; plug-and-play image restoration with
deep neural network priors; and randomized sketching with kernel
methods.


